Ordinary isogeny graphs over $\mathbb{F}_p$: the inverse volcano problem

We give a detailed presentation of $\ell$-isogeny graphs associated with ordinary elliptic curves defined over $\mathbb{F}_p$. We then focus on the following inverse problem: given an abstract volcano $V$, do there always exist primes $\ell, p \in \mathbb{N}$ such that the ordinary $\ell$-isogeny graph over $\mathbb{F}_p$ contains $V$ as a connected component? We provide an affirmative answer to this question.

==> volcanoes/l=3/1021/14a.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
\node [] (-1) at (180:1) {\small14};
\node [style=blue dot 3] (0) at (270:1) {};
\node [style=red dot 2] (756) at (90:0.5) {};
\node [style=red dot 1] (418) at (45:1.5) {};
\node [style=red dot 1] (485) at (90:1.5) {};
\node [style=red dot 1] (671) at (135:1.5) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\path (0) edge [style =  14,out=315,in=225,looseness=15] node[above] {} (0);
\draw [style= 14,in=-90, out=0,looseness=0.5] (0) to (756);
\draw [style= 14,in=-90, out=180,looseness=0.5] (0) to (756);
\draw [style=  14] (756) to (0);
\draw [style=  14] (756) to (418);
\draw [style=  14] (756) to (485);
\draw [style=  14] (756) to (671);
\end{pgfonlayer}
\end{tikzpicture}


==> volcanoes/l=3/1021/14b.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {14};
\node [style=red dot 3] (908) at (90:0) {};
\node [style=red dot 2] (32) at (-30:1) {};
\node [style=red dot 2] (243) at (90:1) {};
\node [style=red dot 2] (397) at (210:1) {};
\node [style=red dot 1] (575) at (-70:2) {};
\node [style=red dot 1] (811) at (-30:2) {};
\node [style=red dot 1] (899) at (10:2) {};
\node [style=red dot 1] (45) at (50:2) {};
\node [style=red dot 1] (291) at (90:2) {};
\node [style=red dot 1] (872) at (130:2) {};
\node [style=red dot 1] (132) at (170:2) {};
\node [style=red dot 1] (494) at (210:2) {};
\node [style=red dot 1] (539) at (250:2) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  14] (575) to (32);
\draw [style=  14] (811) to (32);
\draw [style=  14] (899) to (32);
\draw [style=  14] (908) to (32);
\path (908) edge [style =  14,out=315,in=225,looseness=15] node[above] {} (908);
\draw [style=  14] (291) to (243);
\draw [style=  14] (872) to (243);
\draw [style=  14] (908) to (243);
\draw [style=  14] (494) to (397);
\draw [style=  14] (539) to (397);
\draw [style=  14] (908) to (397);
\draw [style=  14] (397) to (132);
\draw [style=  14] (243) to (45);
\end{pgfonlayer}
\end{tikzpicture}

==> volcanoes/l=3/1021/14c.tikz <==

\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {14};
\node [style=red dot 3] (605) at (90:1) {};
\node [style=red dot 3] (273) at (270:1) {};
\node [style=red dot 2] (52) at (30:2) {};
\node [style=red dot 2] (401) at (90:2) {};
\node [style=red dot 2] (791) at (150:2) {};
\node [style=red dot 2] (323) at (210:2) {};
\node [style=red dot 2] (530) at (270:2) {};
\node [style=red dot 2] (576) at (330:2) {};
\node [style=red dot 1] (174) at (10:3) {};
\node [style=red dot 1] (477) at (30:3) {};
\node [style=red dot 1] (884) at (50:3) {};
\node [style=red dot 1] (62) at (70:3) {};
\node [style=red dot 1] (103) at (90:3) {};
\node [style=red dot 1] (205) at (110:3) {};
\node [style=red dot 1] (614) at (130:3) {};
\node [style=red dot 1] (789) at (150:3) {};
\node [style=red dot 1] (970) at (170:3) {};
\node [style=red dot 1] (69) at (190:3) {};
\node [style=red dot 1] (159) at (210:3) {};
\node [style=red dot 1] (653) at (230:3) {};
\node [style=red dot 1] (747) at (250:3) {};
\node [style=red dot 1] (902) at (270:3) {};
\node [style=red dot 1] (992) at (290:3) {};
\node [style=red dot 1] (557) at (310:3) {};
\node [style=red dot 1] (642) at (330:3) {};
\node [style=red dot 1] (938) at (350:3) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  14] (174) to (52);
\draw [style=  14] (477) to (52);
\draw [style=  14] (605) to (52);
\draw [style=  14] (884) to (52);
\draw [style=  14] (791) to (605);
\draw [style=  14] (323) to (273);
\draw [style=  14] (530) to (273);
\draw [style=  14] (576) to (273);
\draw [style=  14] (605) to (273);
\draw [style=  14] (605) to (401);
\draw [style=  14] (970) to (791);
\draw [style=  14] (791) to (614);
\draw [style=  14] (791) to (789);
\draw [style=  14] (401) to (62);
\draw [style=  14] (401) to (103);
\draw [style=  14] (401) to (205);
\draw [style=  14] (653) to (323);
\draw [style=  14] (747) to (530);
\draw [style=  14] (902) to (530);
\draw [style=  14] (992) to (530);
\draw [style=  14] (642) to (576);
\draw [style=  14] (938) to (576);
\draw [style=  14] (576) to (557);
\draw [style=  14] (323) to (69);
\draw [style=  14] (323) to (159);
\end{pgfonlayer}
\end{tikzpicture}


==> volcanoes/l=3/1021/47.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
\node [] (-1) at (0:-1) {47};
\node [style=red dot 3] (33) at (90:1) {};
\node [style=red dot 3] (439) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (439) to (33);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {47};
\node [style=red dot 3] (89) at (90:1) {};
\node [style=red dot 3] (277) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (277) to (89);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {47};
\node [style=red dot 3] (109) at (90:1) {};
\node [style=red dot 3] (143) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (143) to (109);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {47};
\node [style=red dot 3] (462) at (90:1) {};
\node [style=red dot 3] (912) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (912) to (462);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {47};
\node [style=red dot 3] (730) at (90:1) {};
\node [style=red dot 3] (782) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (782) to (730);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {47};
\node [style=red dot 3] (894) at (90:1) {};
\node [style=red dot 3] (931) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  47] (931) to (894);
\end{pgfonlayer}
\end{tikzpicture}


==> volcanoes/l=3/1021/61.tikz <==
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
\node [] (-1) at (0:-5) {};
\node [] (-1) at (0:-1) {61};
\node [style=red dot 3] (57) at (90:1) {};
\node [style=red dot 3] (458) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  61] (458) to (57);
\end{pgfonlayer}
\end{tikzpicture}
\begin{tikzpicture}
\begin{pgfonlayer}{nodelayer}
%\node [] (-1) at (0:0) {61};
\node [style=red dot 3] (594) at (90:1) {};
\node [style=red dot 3] (861) at (270:1) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [style=  61] (861) to (594);
\end{pgfonlayer}
\end{tikzpicture}
